Architecture-Aware Reinforcement Learning for Communication-Efficient Distributed Quantum Circuit Compilation

Distributed quantum computing provides a scalable route for executing quantum circuits beyond the capacity limits of a single quantum processing unit (QPU), but it introduces a communication-aware compilation problem involving strict hardware constraints and circuit dependencies. This paper presents an architecture-aware reinforcement-learning framework that formulates distributed quantum compilation as a constrained Markov Decision Process (MDP). The compiler-level communication actions dynamically update logical-qubit placement and enable subsequent gate execution. A heterogeneous graph model represents interactions among hardware, logical qubits, and circuit operations, while a policy trained via Proximal Policy Optimization optimizes EPR-pair consumption and communication makespan. Evaluation across benchmark circuits shows that our policy matches state-of-the-art heuristics on structured workloads, with lookahead reward shaping yielding modest improvements on unstructured circuits. These results demonstrate that reinforcement learning is a flexible alternative to manual heuristics, though scalability remains a key bottleneck for practical use.

==> plots/qv_circs.csv <==
depth,DISQCO,RL,pytket,DISQCO*
20,3.1,5.5,4.4,3.3
30,4.4,7.5,6.9,4.7
40,6.6,12,8.5,6.1
50,8,16.7,10.5,7.9
60,9.6,19.4,14.0,10.1
70,11.8,25.4,16.1,11.2
80,13.2,28.6,19.4,13.5
90,15.2,32.4,21.9,15.8
100,16.3,35.7,25.1,16.7
110,18.3,37.6,27.3,18.1
120,19.9,40.1,29.2,18.9
130,20.7,46.8,32.3,22.0
140,22.7,48.8,34.7,22.0
150,24.7,54.2,36.5,25.1
160,25.7,57.4,38.6,25.3
170,28.3,62.7,40.5,27.2
180,29.3,65.5,41.3,27.6
190,32.1,68.8,42.7,28.8
200,33.5,69.6,44.4,29.9


==> plots/random_circs.csv <==
depth,DISQCO,RL,pytket,DISQCO*
20,8.7,8.8,10.3,10.6
30,12.1,12.1,13.6,14.4
40,15.6,16.5,18.5,18.4
50,19.1,20.3,22.9,22.2
60,22.8,24.3,27.2,26.6
70,26.5,28.2,31.1,29.7
80,29.2,32,34.5,34.1
90,33.7,35.7,38.8,37.7
100,37,41.3,43.6,42.8
110,40.9,44.5,48.3,46.7
120,44,47.7,52.1,49.4
130,48.2,52,56.7,54.1
140,51.7,56.5,60.5,58.6
150,52.8,59.9,63.9,62.4
160,57.2,64.1,69.3,66.6
170,61.7,64.9,72.4,68.3
180,64.8,69,76.6,73.2
190,68.4,73.5,80.2,76.3
200,71.3,76.2,85.3,82.0

